The Apple Pear Basket Problem: A Combinatorial Exploration

We investigate a combinatorial puzzle in which $N$ apples and $N$ pears are distributed among baskets subject to two constraints: every basket must contain the same number of apples, and every basket must contain a distinct number of pears. We prove that the maximum number of baskets is the largest divisor of $N$ not exceeding $(1 + \sqrt{1+8N})/2$. For the original puzzle with $N = 60$, this yields 10 baskets. The solution reveals a rich interplay between divisibility and combinatorics, leading to a natural classification of integers into perfect values, primes, and highly composite numbers according to their basket-packing efficiency. Computational results for $N$ up to one million confirm the asymptotic growth rate of $\sqrt{2N}$, and a complete tabulation for $N = 1$ to 100 is included.

==> nmax_1m_perfect.csv <==
N nmax
3 3
10 5
21 7
36 9
55 11
78 13
105 15
136 17
171 19
210 21
253 23
300 25
351 27
406 29
465 31
528 33
595 35
666 37
741 39
820 41
903 43
990 45
1081 47
1176 49
1275 51
1378 53
1485 55
1596 57
1711 59
1830 61
1953 63
2080 65
2211 67
2346 69
2485 71
2628 73
2775 75
2926 77
3081 79
3240 81
3403 83
3570 85
3741 87
3916 89
4095 91
4278 93
4465 95
4656 97
4851 99
5050 101
5253 103
5460 105
5671 107
5886 109
6105 111
6328 113
6555 115
6786 117
7021 119
7260 121
7503 123
7750 125
8001 127
8256 129
8515 131
8778 133
9045 135
9316 137
9591 139
9870 141
10153 143
10440 145
10731 147
11026 149
11325 151
11628 153
11935 155
12246 157
12561 159
12880 161
13203 163
13530 165
13861 167
14196 169
14535 171
14878 173
15225 175
15576 177
15931 179
16290 181
16653 183
17020 185
17391 187
17766 189
18145 191
18528 193
18915 195
19306 197
19701 199
20100 201
20503 203
20910 205
21321 207
21736 209
22155 211
22578 213
23005 215
23436 217
23871 219
24310 221
24753 223
25200 225
25651 227
26106 229
26565 231
27028 233
27495 235
27966 237
28441 239
28920 241
29403 243
29890 245
30381 247
30876 249
31375 251
31878 253
32385 255
32896 257
33411 259
33930 261
34453 263
34980 265
35511 267
36046 269
36585 271
37128 273
37675 275
38226 277
38781 279
39340 281
39903 283
40470 285
41041 287
41616 289
42195 291
42778 293
43365 295
43956 297
44551 299
45150 301
45753 303
46360 305
46971 307
47586 309
48205 311
48828 313
49455 315
50086 317
50721 319
51360 321
52003 323
52650 325
53301 327
53956 329
54615 331
55278 333
55945 335
56616 337
57291 339
57970 341
58653 343
59340 345
60031 347
60726 349
61425 351
62128 353
62835 355
63546 357
64261 359
64980 361
65703 363
66430 365
67161 367
67896 369
68635 371
69378 373
70125 375
70876 377
71631 379
72390 381
73153 383
73920 385
74691 387
75466 389
76245 391
77028 393
77815 395
78606 397
79401 399
80200 401
81003 403
81810 405
82621 407
83436 409
84255 411
85078 413
85905 415
86736 417
87571 419
88410 421
89253 423
90100 425
90951 427
91806 429
92665 431
93528 433
94395 435
95266 437
96141 439
97020 441
97903 443
98790 445
99681 447
100576 449
101475 451
102378 453
103285 455
104196 457
105111 459
106030 461
106953 463
107880 465
108811 467
109746 469
110685 471
111628 473
112575 475
113526 477
114481 479
115440 481
116403 483
117370 485
118341 487
119316 489
120295 491
121278 493
122265 495
123256 497
124251 499
125250 501
126253 503
127260 505
128271 507
129286 509
130305 511
131328 513
132355 515
133386 517
134421 519
135460 521
136503 523
137550 525
138601 527
139656 529
140715 531
141778 533
142845 535
143916 537
144991 539
146070 541
147153 543
148240 545
149331 547
150426 549
151525 551
152628 553
153735 555
154846 557
155961 559
157080 561
158203 563
159330 565
160461 567
161596 569
162735 571
163878 573
165025 575
166176 577
167331 579
168490 581
169653 583
170820 585
171991 587
173166 589
174345 591
175528 593
176715 595
177906 597
179101 599
180300 601
181503 603
182710 605
183921 607
185136 609
186355 611
187578 613
188805 615
190036 617
191271 619
192510 621
193753 623
195000 625
196251 627
197506 629
198765 631
200028 633
201295 635
202566 637
203841 639
205120 641
206403 643
207690 645
208981 647
210276 649
211575 651
212878 653
214185 655
215496 657
216811 659
218130 661
219453 663
220780 665
222111 667
223446 669
224785 671
226128 673
227475 675
228826 677
230181 679
231540 681
232903 683
234270 685
235641 687
237016 689
238395 691
239778 693
241165 695
242556 697
243951 699
245350 701
246753 703
248160 705
249571 707
250986 709
252405 711
253828 713
255255 715
256686 717
258121 719
259560 721
261003 723
262450 725
263901 727
265356 729
266815 731
268278 733
269745 735
271216 737
272691 739
274170 741
275653 743
277140 745
278631 747
280126 749
281625 751
283128 753
284635 755
286146 757
287661 759
289180 761
290703 763
292230 765
293761 767
295296 769
296835 771
298378 773
299925 775
301476 777
303031 779
304590 781
306153 783
307720 785
309291 787
310866 789
312445 791
314028 793
315615 795
317206 797
318801 799
320400 801
322003 803
323610 805
325221 807
326836 809
328455 811
330078 813
331705 815
333336 817
334971 819
336610 821
338253 823
339900 825
341551 827
343206 829
344865 831
346528 833
348195 835
349866 837
351541 839
353220 841
354903 843
356590 845
358281 847
359976 849
361675 851
363378 853
365085 855
366796 857
368511 859
370230 861
371953 863
373680 865
375411 867
377146 869
378885 871
380628 873
382375 875
384126 877
385881 879
387640 881
389403 883
391170 885
392941 887
394716 889
396495 891
398278 893
400065 895
401856 897
403651 899
405450 901
407253 903
409060 905
410871 907
412686 909
414505 911
416328 913
418155 915
419986 917
421821 919
423660 921
425503 923
427350 925
429201 927
431056 929
432915 931
434778 933
436645 935
438516 937
440391 939
442270 941
444153 943
446040 945
447931 947
449826 949
451725 951
453628 953
455535 955
457446 957
459361 959
461280 961
463203 963
465130 965
467061 967
468996 969
470935 971
472878 973
474825 975
476776 977
478731 979
480690 981
482653 983
484620 985
486591 987
488566 989
490545 991
492528 993
494515 995
496506 997
498501 999
500500 1001
502503 1003
504510 1005
506521 1007
508536 1009
510555 1011
512578 1013
514605 1015
516636 1017
518671 1019
520710 1021
522753 1023
524800 1025
526851 1027
528906 1029
530965 1031
533028 1033
535095 1035
537166 1037
539241 1039
541320 1041
543403 1043
545490 1045
547581 1047
549676 1049
551775 1051
553878 1053
555985 1055
558096 1057
560211 1059
562330 1061
564453 1063
566580 1065
568711 1067
570846 1069
572985 1071
575128 1073
577275 1075
579426 1077
581581 1079
583740 1081
585903 1083
588070 1085
590241 1087
592416 1089
594595 1091
596778 1093
598965 1095
601156 1097
603351 1099
605550 1101
607753 1103
609960 1105
612171 1107
614386 1109
616605 1111
618828 1113
621055 1115
623286 1117
625521 1119
627760 1121
630003 1123
632250 1125
634501 1127
636756 1129
639015 1131
641278 1133
643545 1135
645816 1137
648091 1139
650370 1141
652653 1143
654940 1145
657231 1147
659526 1149
661825 1151
664128 1153
666435 1155
668746 1157
671061 1159
673380 1161
675703 1163
678030 1165
680361 1167
682696 1169
685035 1171
687378 1173
689725 1175
692076 1177
694431 1179
696790 1181
699153 1183
701520 1185
703891 1187
706266 1189
708645 1191
711028 1193
713415 1195
715806 1197
718201 1199
720600 1201
723003 1203
725410 1205
727821 1207
730236 1209
732655 1211
735078 1213
737505 1215
739936 1217
742371 1219
744810 1221
747253 1223
749700 1225
752151 1227
754606 1229
757065 1231
759528 1233
761995 1235
764466 1237
766941 1239
769420 1241
771903 1243
774390 1245
776881 1247
779376 1249
781875 1251
784378 1253
786885 1255
789396 1257
791911 1259
794430 1261
796953 1263
799480 1265
802011 1267
804546 1269
807085 1271
809628 1273
812175 1275
814726 1277
817281 1279
819840 1281
822403 1283
824970 1285
827541 1287
830116 1289
832695 1291
835278 1293
837865 1295
840456 1297
843051 1299
845650 1301
848253 1303
850860 1305
853471 1307
856086 1309
858705 1311
861328 1313
863955 1315
866586 1317
869221 1319
871860 1321
874503 1323
877150 1325
879801 1327
882456 1329
885115 1331
887778 1333
890445 1335
893116 1337
895791 1339
898470 1341
901153 1343
903840 1345
906531 1347
909226 1349
911925 1351
914628 1353
917335 1355
920046 1357
922761 1359
925480 1361
928203 1363
930930 1365
933661 1367
936396 1369
939135 1371
941878 1373
944625 1375
947376 1377
950131 1379
952890 1381
955653 1383
958420 1385
961191 1387
963966 1389
966745 1391
969528 1393
972315 1395
975106 1397
977901 1399
980700 1401
983503 1403
986310 1405
989121 1407
991936 1409
994755 1411
997578 1413


==> nmax_1m_sampled.csv <==
N nmax
3 3
10 5
21 7
36 9
55 11
78 13
105 15
136 17
171 19
210 21
253 23
300 25
351 27
406 29
465 31
500 25
528 33
595 35
666 37
741 39
820 41
903 43
990 45
1000 40
1081 47
1176 49
1275 51
1378 53
1485 55
1500 50
1596 57
1711 59
1830 61
1953 63
2000 50
2080 65
2211 67
2346 69
2485 71
2500 50
2628 73
2775 75
2926 77
3000 75
3081 79
3240 81
3403 83
3500 70
3570 85
3741 87
3916 89
4000 80
4095 91
4278 93
4465 95
4500 90
4656 97
4851 99
5000 100
5050 101
5253 103
5460 105
5500 100
5671 107
5886 109
6000 100
6105 111
6328 113
6500 100
6555 115
6786 117
7000 100
7021 119
7260 121
7500 100
7503 123
7750 125
8000 125
8001 127
8256 129
8500 125
8515 131
8778 133
9000 125
9045 135
9316 137
9500 125
9591 139
9870 141
10000 125
10153 143
10440 145
10500 140
10731 147
11000 125
11026 149
11325 151
11500 125
11628 153
11935 155
12000 150
12246 157
12500 125
12561 159
12880 161
13000 130
13203 163
13500 150
13530 165
13861 167
14000 140
14196 169
14500 145
14535 171
14878 173
15000 150
15225 175
15500 155
15576 177
15931 179
16000 160
16290 181
16500 165
16653 183
17000 170
17020 185
17391 187
17500 175
17766 189
18000 180
18145 191
18500 185
18528 193
18915 195
19000 190
19306 197
19500 195
19701 199
20000 200
20100 201
20500 164
20503 203
20910 205
21000 200
21321 207
21500 172
21736 209
22000 200
22155 211
22500 180
22578 213
23000 200
23005 215
23436 217
23500 188
23871 219
24000 200
24310 221
24500 196
24753 223
25000 200
25200 225
25500 204
25651 227
26000 208
26106 229
26500 212
26565 231
27000 225
27028 233
27495 235
27500 220
27966 237
28000 224
28441 239
28500 228
28920 241
29000 232
29403 243
29500 236
29890 245
30000 240
30381 247
30500 244
30876 249
31000 248
31375 251
31500 250
31878 253
32000 250
32385 255
32500 250
32896 257
33000 250
33411 259
33500 250
33930 261
34000 250
34453 263
34500 250
34980 265
35000 250
35500 250
35511 267
36000 250
36046 269
36500 250
36585 271
37000 250
37128 273
37500 250
37675 275
38000 250
38226 277
38500 275
38781 279
39000 260
39340 281
39500 250
39903 283
40000 250
40470 285
40500 270
41000 250
41041 287
41500 250
41616 289
42000 280
42195 291
42500 250
42778 293
43000 250
43365 295
43500 290
43956 297
44000 275
44500 250
44551 299
45000 300
45150 301
45500 260
45753 303
46000 250
46360 305
46500 300
46971 307
47000 250
47500 250
47586 309
48000 300
48205 311
48500 250
48828 313
49000 280
49455 315
49500 300
50000 250
50086 317
50500 250
50721 319
51000 300
51360 321
51500 250
52000 260
52003 323
52500 300
52650 325
53000 265
53301 327
53500 250
53956 329
54000 300
54500 250
54615 331
55000 275
55278 333
55500 300
55945 335
56000 320
56500 250
56616 337
57000 300
57291 339
57500 250
57970 341
58000 290
58500 325
58653 343
59000 295
59340 345
59500 340
60000 300
60031 347
60500 275
60726 349
61000 305
61425 351
61500 300
62000 310
62128 353
62500 250
62835 355
63000 350
63500 254
63546 357
64000 320
64261 359
64500 300
64980 361
65000 325
65500 262
65703 363
66000 330
66430 365
66500 350
67000 335
67161 367
67500 300
67896 369
68000 340
68500 274
68635 371
69000 345
69378 373
69500 278
70000 350
70125 375
70500 375
70876 377
71000 355
71500 325
71631 379
72000 375
72390 381
72500 290
73000 365
73153 383
73500 375
73920 385
74000 370
74500 298
74691 387
75000 375
75466 389
75500 302
76000 380
76245 391
76500 375
77000 385
77028 393
77500 310
77815 395
78000 390
78500 314
78606 397
79000 395
79401 399
79500 375
80000 400
80200 401
80500 350
81000 375
81003 403
81500 326
81810 405
82000 400
82500 375
82621 407
83000 332
83436 409
83500 334
84000 400
84255 411
84500 338
85000 340
85078 413
85500 380
85905 415
86000 400
86500 346
86736 417
87000 375
87500 350
87571 419
88000 400
88410 421
88500 375
89000 356
89253 423
89500 358
90000 400
90100 425
90500 362
90951 427
91000 364
91500 375
91806 429
92000 400
92500 370
92665 431
93000 375
93500 425
93528 433
94000 400
94395 435
94500 420
95000 380
95266 437
95500 382
96000 400
96141 439
96500 386
97000 388
97020 441
97500 390
97903 443
98000 400
98500 394
98790 445
99000 440
99500 398
99681 447
100000 400
100500 402
100576 449
101000 404
101475 451
101500 406
102000 425
102378 453
102500 410
103000 412
103285 455
103500 450
104000 416
104196 457
104500 418
105000 420
105111 459
105500 422
106000 424
106030 461
106500 426
106953 463
107000 428
107500 430
107880 465
108000 450
108500 434
108811 467
109000 436
109500 438
109746 469
110000 440
110500 442
110685 471
111000 444
111500 446
111628 473
112000 448
112500 450
112575 475
113000 452
113500 454
113526 477
114000 475
114481 479
114500 458
115000 460
115440 481
115500 462
116000 464
116403 483
116500 466
117000 468
117370 485
117500 470
118000 472
118341 487
118500 474
119000 476
119316 489
119500 478
120000 480
120295 491
120500 482
121000 484
121278 493
121500 486
122000 488
122265 495
122500 490
123000 492
123256 497
123500 494
124000 496
124251 499
124500 498
125000 500
125250 501
125500 500
126000 500
126253 503
126500 500
127000 500
127260 505
127500 500
128000 500
128271 507
128500 500
129000 500
129286 509
129500 500
130000 500
130305 511
130500 500
131000 500
131328 513
131500 500
132000 500
132355 515
132500 500
133000 500
133386 517
133500 500
134000 500
134421 519
134500 500
135000 500
135460 521
135500 500
136000 500
136500 500
136503 523
137000 500
137500 500
137550 525
138000 500
138500 500
138601 527
139000 500
139500 500
139656 529
140000 500
140500 500
140715 531
141000 500
141500 500
141778 533
142000 500
142500 500
142845 535
143000 520
143500 500
143916 537
144000 500
144500 500
144991 539
145000 500
145500 500
146000 500
146070 541
146500 500
147000 525
147153 543
147500 500
148000 500
148240 545
148500 540
149000 500
149331 547
149500 500
150000 500
150426 549
150500 500
151000 500
151500 505
151525 551
152000 500
152500 500
152628 553
153000 510
153500 500
153735 555
154000 550
154500 515
154846 557
155000 500
155500 500
155961 559
156000 520
156500 500
157000 500
157080 561
157500 525
158000 500
158203 563
158500 500
159000 530
159330 565
159500 550
160000 500
160461 567
160500 535
161000 500
161500 500
161596 569
162000 540
162500 500
162735 571
163000 500
163500 545
163878 573
164000 500
164500 500
165000 550
165025 575
165500 500
166000 500
166176 577
166500 555
167000 500
167331 579
167500 500
168000 560
168490 581
168500 500
169000 520
169500 565
169653 583
170000 500
170500 550
170820 585
171000 570
171500 500
171991 587
172000 500
172500 575
173000 500
173166 589
173500 500
174000 580
174345 591
174500 500
175000 500
175500 585
175528 593
176000 550
176500 500
176715 595
177000 590
177500 500
177906 597
178000 500
178500 595
179000 500
179101 599
179500 500
180000 600
180300 601
180500 500
181000 500
181500 550
181503 603
182000 560
182500 500
182710 605
183000 600
183500 500
183921 607
184000 575
184500 500
185000 500
185136 609
185500 530
186000 600
186355 611
186500 500
187000 550
187500 500
187578 613
188000 500
188500 580
188805 615
189000 600
189500 500
190000 500
190036 617
190500 508
191000 500
191271 619
191500 500
192000 600
192500 550
192510 621
193000 500
193500 516
193753 623
194000 500
194500 500
195000 625
195500 575
196000 560
196251 627
196500 524
197000 500
197500 625
197506 629
198000 600
198500 500
198765 631
199000 500
199500 570
200000 625
200028 633
200500 500
201000 600
201295 635
201500 620
202000 505
202500 625
202566 637
203000 580
203500 550
203841 639
204000 600
204500 500
205000 625
205120 641
205500 548
206000 515
206403 643
206500 590
207000 600
207500 625
207690 645
208000 640
208500 556
208981 647
209000 550
209500 500
210000 625
210276 649
210500 500
211000 500
211500 564
211575 651
212000 530
212500 625
212878 653
213000 600
213500 610
214000 535
214185 655
214500 650
215000 625
215496 657
215500 500
216000 600
216500 500
216811 659
217000 620
217500 625
218000 545
218130 661
218500 575
219000 600
219453 663
219500 500
220000 625
220500 630
220780 665
221000 650
221500 500
222000 600
222111 667
222500 625
223000 500
223446 669
223500 596
224000 640
224500 500
224785 671
225000 625
225500 550
226000 565
226128 673
226500 604
227000 500
227475 675
227500 650
228000 608
228500 500
228826 677
229000 500
229500 675
230000 625
230181 679
230500 500
231000 660
231500 500
231540 681
232000 580
232500 625
232903 683
233000 500
233500 500
234000 650
234270 685
234500 670
235000 625
235500 628
235641 687
236000 590
236500 550
237000 632
237016 689
237500 625
238000 680
238395 691
238500 636
239000 500
239500 500
239778 693
240000 640
240500 650
241000 500
241165 695
241500 690
242000 605
242500 625
242556 697
243000 675
243500 500
243951 699
244000 610
244500 652
245000 700
245350 701
245500 500
246000 656
246500 580
246753 703
247000 650
247500 660
248000 620
248160 705
248500 700
249000 664
249500 500
249571 707
250000 625
250500 668
250986 709
251000 502
251500 503
252000 700
252405 711
252500 625
253000 575
253500 676
253828 713
254000 635
254500 509
255000 680
255255 715
255500 700
256000 640
256500 684
256686 717
257000 514
257500 625
258000 688
258121 719
258500 550
259000 700
259500 692
259560 721
260000 650
260500 521
261000 696
261003 723
261500 523
262000 655
262450 725
262500 700
263000 526
263500 620
263901 727
264000 704
264500 575
265000 625
265356 729
265500 708
266000 700
266500 650
266815 731
267000 712
267500 625
268000 670
268278 733
268500 716
269000 538
269500 700
269745 735
270000 720
270500 541
271000 542
271216 737
271500 724
272000 680
272500 625
272691 739
273000 728
273500 547
274000 685
274170 741
274500 732
275000 625
275500 725
275653 743
276000 736
276500 700
277000 554
277140 745
277500 740
278000 695
278500 557
278631 747
279000 744
279500 650
280000 700
280126 749
280500 748
281000 562
281500 563
281625 751
282000 750
282500 625
283000 566
283128 753
283500 750
284000 710
284500 569
284635 755
285000 750
285500 571
286000 715
286146 757
286500 750
287000 700
287500 625
287661 759
288000 750
288500 577
289000 680
289180 761
289500 750
290000 725
290500 700
290703 763
291000 750
291500 583
292000 730
292230 765
292500 750
293000 586
293500 587
293761 767
294000 750
294500 620
295000 625
295296 769
295500 750
296000 740
296500 593
296835 771
297000 750
297500 700
298000 745
298378 773
298500 750
299000 650
299500 599
299925 775
300000 750
300500 601
301000 700
301476 777
301500 750
302000 755
302500 625
303000 750
303031 779
303500 607
304000 760
304500 750
304590 781
305000 625
305500 650
306000 765
306153 783
306500 613
307000 614
307500 750
307720 785
308000 770
308500 617
309000 750
309291 787
309500 619
310000 775
310500 750
310866 789
311000 622
311500 700
312000 780
312445 791
312500 625
313000 626
313500 750
314000 785
314028 793
314500 740
315000 750
315500 631
315615 795
316000 790
316500 750
317000 634
317206 797
317500 635
318000 795
318500 700
318801 799
319000 725
319500 750
320000 800
320400 801
320500 641
321000 750
321500 643
322000 700
322003 803
322500 750
323000 760
323500 647
323610 805
324000 800
324500 649
325000 650
325221 807
325500 775
326000 652
326500 653
326836 809
327000 750
327500 655
328000 800
328455 811
328500 750
329000 700
329500 659
330000 750
330078 813
330500 661
331000 662
331500 780
331705 815
332000 800
332500 700
333000 750
333336 817
333500 725
334000 668
334500 750
334971 819
335000 670
335500 671
336000 800
336500 673
336610 821
337000 674
337500 750
338000 676
338253 823
338500 677
339000 750
339500 700
339900 825
340000 800
340500 750
341000 775
341500 683
341551 827
342000 760
342500 685
343000 700
343206 829
343500 750
344000 800
344500 689
344865 831
345000 750
345500 691
346000 692
346500 825
346528 833
347000 694
347500 695
348000 800
348195 835
348500 820
349000 698
349500 750
349866 837
350000 700
350500 701
351000 780
351500 740
351541 839
352000 800
352500 750
353000 706
353220 841
353500 707
354000 750
354500 709
354903 843
355000 710
355500 790
356000 800
356500 775
356590 845
357000 840
357500 715
358000 716
358281 847
358500 750
359000 718
359500 719
359976 849
360000 800
360500 721
361000 760
361500 750
361675 851
362000 724
362500 725
363000 825
363378 853
363500 727
364000 800
364500 810
365000 730
365085 855
365500 850
366000 750
366500 733
366796 857
367000 734
367500 750
368000 800
368500 737
368511 859
369000 820
369500 739
370000 740
370230 861
370500 780
371000 742
371500 743
371953 863
372000 800
372500 745
373000 746
373500 830
373680 865
374000 850
374500 749
375000 750
375411 867
375500 751
376000 800
376500 753
377000 754
377146 869
377500 755
378000 840
378500 757
378885 871
379000 758
379500 825
380000 800
380500 761
380628 873
381000 762
381500 763
382000 764
382375 875
382500 850
383000 766
383500 767
384000 800
384126 877
384500 769
385000 875
385500 771
385881 879
386000 772
386500 773
387000 860
387500 775
387640 881
388000 800
388500 875
389000 778
389403 883
389500 820
390000 780
390500 781
391000 850
391170 885
391500 870
392000 875
392500 785
392941 887
393000 786
393500 787
394000 788
394500 789
394716 889
395000 790
395500 875
396000 880
396495 891
396500 793
397000 794
397500 795
398000 796
398278 893
398500 797
399000 875
399500 850
400000 800
400065 895
400500 890
401000 802
401500 803
401856 897
402000 804
402500 875
403000 806
403500 807
403651 899
404000 808
404500 809
405000 900
405450 901
405500 811
406000 875
406500 813
407000 814
407253 903
407500 815
408000 850
408500 860
409000 818
409060 905
409500 900
410000 820
410500 821
410871 907
411000 822
411500 823
412000 824
412500 825
412686 909
413000 875
413500 827
414000 900
414500 829
414505 911
415000 830
415500 831
416000 832
416328 913
416500 875
417000 834
417500 835
418000 880
418155 915
418500 900
419000 838
419500 839
419986 917
420000 875
420500 841
421000 842
421500 843
421821 919
422000 844
422500 845
423000 900
423500 875
423660 921
424000 848
424500 849
425000 850
425500 851
425503 923
426000 852
426500 853
427000 875
427350 925
427500 900
428000 856
428500 857
429000 858
429201 927
429500 859
430000 860
430500 875
431000 862
431056 929
431500 863
432000 900
432500 865
432915 931
433000 866
433500 867
434000 875
434500 869
434778 933
435000 870
435500 871
436000 872
436500 900
436645 935
437000 920
437500 875
438000 876
438500 877
438516 937
439000 878
439500 879
440000 880
440391 939
440500 881
441000 900
441500 883
442000 884
442270 941
442500 885
443000 886
443500 887
444000 925
444153 943
444500 889
445000 890
445500 900
446000 892
446040 945
446500 940
447000 894
447500 895
447931 947
448000 896
448500 897
449000 898
449500 899
449826 949
450000 900
450500 901
451000 902
451500 903
451725 951
452000 904
452500 905
453000 906
453500 907
453628 953
454000 908
454500 909
455000 910
455500 911
455535 955
456000 950
456500 913
457000 914
457446 957
457500 915
458000 916
458500 917
459000 918
459361 959
459500 919
460000 920
460500 921
461000 922
461280 961
461500 923
462000 924
462500 925
463000 926
463203 963
463500 927
464000 928
464500 929
465000 930
465130 965
465500 950
466000 932
466500 933
467000 934
467061 967
467500 935
468000 936
468500 937
468996 969
469000 938
469500 939
470000 940
470500 941
470935 971
471000 942
471500 943
472000 944
472500 945
472878 973
473000 946
473500 947
474000 948
474500 949
474825 975
475000 950
475500 951
476000 952
476500 953
476776 977
477000 954
477500 955
478000 956
478500 957
478731 979
479000 958
479500 959
480000 960
480500 961
480690 981
481000 962
481500 963
482000 964
482500 965
482653 983
483000 966
483500 967
484000 968
484500 969
484620 985
485000 970
485500 971
486000 972
486500 973
486591 987
487000 974
487500 975
488000 976
488500 977
488566 989
489000 978
489500 979
490000 980
490500 981
490545 991
491000 982
491500 983
492000 984
492500 985
492528 993
493000 986
493500 987
494000 988
494500 989
494515 995
495000 990
495500 991
496000 992
496500 993
496506 997
497000 994
497500 995
498000 996
498500 997
498501 999
499000 998
499500 999
500000 1000
500500 1001
501000 1000
501500 850
502000 1000
502500 804
502503 1003
503000 1000
503500 950
504000 1000
504500 500
504510 1005
505000 1000
505500 750
506000 1000
506500 500
506521 1007
507000 1000
507500 875
508000 1000
508500 900
508536 1009
509000 1000
509500 500
510000 1000
510500 500
510555 1011
511000 1000
511500 930
512000 1000
512500 820
512578 1013
513000 1000
513500 790
514000 1000
514500 980
514605 1015
515000 1000
515500 500
516000 1000
516500 500
516636 1017
517000 1000
517500 900
518000 1000
518500 850
518671 1019
519000 1000
519500 500
520000 1000
520500 750
520710 1021
521000 1000
521500 875
522000 1000
522500 950
522753 1023
523000 1000
523500 750
524000 1000
524500 500
524800 1025
525000 1000
525500 500
526000 1000
526500 975
526851 1027
527000 1000
527500 844
528000 1000
528500 875
528906 1029
529000 1000
529500 750
530000 1000
530500 500
530965 1031
531000 1000
531500 500
532000 1000
532500 852
533000 1025
533028 1033
533500 970
534000 1000
534500 500
535000 1000
535095 1035
535500 1020
536000 1000
536500 925
537000 1000
537166 1037
537500 860
538000 1000
538500 750
539000 1000
539241 1039
539500 830
540000 1000
540500 940
541000 1000
541320 1041
541500 950
542000 1000
542500 875
543000 1000
543403 1043
543500 500
544000 1000
544500 990
545000 1000
545490 1045
545500 500
546000 1040
546500 500
547000 1000
547500 876
547581 1047
548000 1000
548500 500
549000 1000
549500 875
549676 1049
550000 1000
550500 750
551000 1000
551500 500
551775 1051
552000 1000
552500 884
553000 1000
553500 1025
553878 1053
554000 1000
554500 500
555000 1000
555500 1010
555985 1055
556000 1000
556500 1050
557000 1000
557500 892
558000 1000
558096 1057
558500 500
559000 1000
559500 750
560000 1000
560211 1059
560500 950
561000 1020
561500 500
562000 1000
562330 1061
562500 900
563000 1000
563500 980
564000 1000
564453 1063
564500 500
565000 1000
565500 975
566000 1000
566500 1030
566580 1065
567000 1050
567500 908
568000 1000
568500 758
568711 1067
569000 1000
569500 850
570000 1000
570500 875
570846 1069
571000 1000
571500 900
572000 1040
572500 916
572985 1071
573000 1000
573500 925
574000 1025
574500 766
575000 1000
575128 1073
575500 500
576000 1000
576500 500
577000 1000
577275 1075
577500 1050
578000 1000
578500 890
579000 1000
579426 1077
579500 950
580000 1000
580500 1075
581000 1000
581500 500
581581 1079
582000 1000
582500 932
583000 1060
583500 778
583740 1081
584000 1000
584500 875
585000 1000
585500 500
585903 1083
586000 1000
586500 1020
587000 1000
587500 940
588000 1050
588070 1085
588500 1070
589000 1000
589500 900
590000 1000
590241 1087
590500 500
591000 1000
591500 910
592000 1000
592416 1089
592500 948
593000 1000
593500 500
594000 1080
594500 1025
594595 1091
595000 1000
595500 794
596000 1000
596500 500
596778 1093
597000 1000
597500 956
598000 1040
598500 1050
598965 1095
599000 1000
599500 1090
600000 1000
600500 500
601000 1000
601156 1097
601500 802
602000 1075
602500 964
603000 1005
603351 1099
603500 850
604000 1000
604500 975
605000 1100
605500 875
605550 1101
606000 1010
606500 500
607000 1000
607500 972
607753 1103
608000 1000
608500 500
609000 1050
609500 1060
609960 1105
610000 1000
610500 1100
611000 1000
611500 500
612000 1020
612171 1107
612500 980
613000 1000
613500 818
614000 1000
614386 1109
614500 500
615000 1025
615500 500
616000 1100
616500 900
616605 1111
617000 1000
617500 988
618000 1030
618500 500
618828 1113
619000 1000
619500 1050
620000 1000
620500 850
621000 1080
621055 1115
621500 1100
622000 1000
622500 996
623000 1000
623286 1117
623500 1075
624000 1040
624500 500
625000 1000
625500 900
625521 1119
626000 1000
626500 895
627000 1100
627500 1004
627760 1121
628000 1000
628500 838
629000 1000
629500 500
630000 1050
630003 1123
630500 970
631000 1000
631500 842
632000 1000
632250 1125
632500 1100
633000 1055
633500 905
634000 1000
634500 1125
634501 1127
635000 1016
635500 1025
636000 1060
636500 950
636756 1129
637000 1000
637500 1020
638000 1100
638500 500
639000 1125
639015 1131
639500 500
640000 1024
640500 1050
641000 1000
641278 1133
641500 500
642000 1070
642500 1028
643000 1000
643500 1125
643545 1135
644000 1120
644500 500
645000 1075
645500 500
645816 1137
646000 1000
646500 862
647000 1000
647500 1036
648000 1125
648091 1139
648500 500
649000 1100
649500 866
650000 1040
650370 1141
650500 500
651000 1085
651500 500
652000 1000
652500 1125
652653 1143
653000 1000
653500 500
654000 1090
654500 1100
654940 1145
655000 1048
655500 1140
656000 1025
656500 1010
657000 1125
657231 1147
657500 1052
658000 1000
658500 878
659000 1000
659500 500
659526 1149
660000 1100
660500 500
661000 1000
661500 1125
661825 1151
662000 1000
662500 1060
663000 1105
663500 500
664000 1000
664128 1153
664500 886
665000 1064
665500 1100
666000 1125
666435 1155
666500 1075
667000 1150
667500 1068
668000 1000
668500 955
668746 1157
669000 1115
669500 1030
670000 1072
670500 1125
671000 1100
671061 1159
671500 850
672000 1120
672500 1076
673000 1000
673380 1161
673500 898
674000 1000
674500 950
675000 1125
675500 965
675703 1163
676000 1040
676500 1100
677000 1000
677500 1084
678000 1130
678030 1165
678500 1150
679000 1000
679500 1125
680000 1088
680361 1167
680500 500
681000 1135
681500 940
682000 1100
682500 1092
682696 1169
683000 1000
683500 500
684000 1140
684500 925
685000 1096
685035 1171
685500 914
686000 1000
686500 500
687000 1145
687378 1173
687500 1100
688000 1075
688500 1125
689000 1060
689500 985
689725 1175
690000 1150
690500 500
691000 1000
691500 922
692000 1000
692076 1177
692500 1108
693000 1155
693500 950
694000 1000
694431 1179
694500 926
695000 1112
695500 1070
696000 1160
696500 995
696790 1181
697000 1025
697500 1125
698000 1000
698500 1100
699000 1165
699153 1183
699500 500
700000 1120
700500 934
701000 1000
701500 1150
701520 1185
702000 1170
702500 1124
703000 1000
703500 1050
703891 1187
704000 1100
704500 500
705000 1175
705500 850
706000 1000
706266 1189
706500 1125
707000 1010
707500 1132
708000 1180
708500 1090
708645 1191
709000 1000
709500 1100
710000 1136
710500 1015
711000 1185
711028 1193
711500 500
712000 1000
712500 1140
713000 1150
713415 1195
713500 500
714000 1190
714500 500
715000 1144
715500 1125
715806 1197
716000 1000
716500 500
717000 1195
717500 1148
718000 1000
718201 1199
718500 958
719000 1000
719500 500
720000 1200
720500 1100
720600 1201
721000 1030
721500 1110
722000 1000
722500 1156
723000 1000
723003 1203
723500 500
724000 1000
724500 1150
725000 1160
725410 1205
725500 500
726000 1200
726500 500
727000 1000
727500 1164
727821 1207
728000 1120
728500 1175
729000 1125
729500 500
730000 1168
730236 1209
730500 974
731000 1075
731500 1100
732000 1200
732500 1172
732655 1211
733000 1000
733500 1125
734000 1000
734500 1130
735000 1176
735078 1213
735500 500
736000 1150
736500 982
737000 1100
737500 1180
737505 1215
738000 1200
738500 1055
739000 1000
739500 1020
739936 1217
740000 1184
740500 500
741000 1140
741500 500
742000 1060
742371 1219
742500 1188
743000 1000
743500 500
744000 1200
744500 500
744810 1221
745000 1192
745500 1065
746000 1000
746500 500
747000 1125
747253 1223
747500 1196
748000 1100
748500 998
749000 1070
749500 500
749700 1225
750000 1200
750500 950
751000 1000
751500 1125
752000 1175
752151 1227
752500 1204
753000 1004
753500 1100
754000 1160
754500 1006
754606 1229
755000 1208
755500 500
756000 1200
756500 890
757000 1000
757065 1231
757500 1212
758000 1000
758500 1025
759000 1150
759500 1225
759528 1233
760000 1216
760500 1170
761000 1000
761500 500
761995 1235
762000 1200
762500 1220
763000 1090
763500 1018
764000 1000
764466 1237
764500 1100
765000 1224
765500 500
766000 1000
766500 1095
766941 1239
767000 1180
767500 1228
768000 1200
768500 1060
769000 1000
769420 1241
769500 1140
770000 1232
770500 1150
771000 1028
771500 500
771903 1243
772000 1000
772500 1236
773000 1000
773500 1190
774000 1200
774390 1245
774500 500
775000 1240
775500 1175
776000 1000
776500 500
776881 1247
777000 1110
777500 1244
778000 1000
778500 1125
779000 1025
779376 1249
779500 500
780000 1248
780500 1115
781000 1100
781500 1042
781875 1251
782000 1150
782500 1250
783000 1160
783500 500
784000 1225
784378 1253
784500 1046
785000 1250
785500 500
786000 1200
786500 1210
786885 1255
787000 1000
787500 1250
788000 1000
788500 950
789000 1052
789396 1257
789500 500
790000 1250
790500 1054
791000 1130
791500 500
791911 1259
792000 1200
792500 1250
793000 1220
793500 1150
794000 1000
794430 1261
794500 1135
795000 1250
795500 1075
796000 1000
796500 1180
796953 1263
797000 1000
797500 1250
798000 1200
798500 500
799000 1175
799480 1265
799500 1230
800000 1250
800500 500
801000 1125
801500 1145
802000 1000
802011 1267
802500 1250
803000 1100
803500 500
804000 1200
804500 500
804546 1269
805000 1250
805500 1125
806000 1240
806500 500
807000 1076
807085 1271
807500 1250
808000 1010
808500 1225
809000 1000
809500 500
809628 1273
810000 1250
810500 500
811000 1000
811500 1082
812000 1160
812175 1275
812500 1250
813000 1084
813500 500
814000 1100
814500 1125
814726 1277
815000 1250
815500 1165
816000 1275
816500 1150
817000 1075
817281 1279
817500 1250
818000 1000
818500 500
819000 1260
819500 1100
819840 1281
820000 1250
820500 1094
821000 1000
821500 1060
822000 1200
822403 1283
822500 1250
823000 1000
823500 1220
824000 1030
824500 970
824970 1285
825000 1250
825500 1270
826000 1180
826500 1140
827000 1000
827500 1250
827541 1287
828000 1200
828500 500
829000 1000
829500 1185
830000 1250
830116 1289
830500 1100
831000 1108
831500 500
832000 1280
832500 1250
832695 1291
833000 1225
833500 500
834000 1200
834500 500
835000 1250
835278 1293
835500 1114
836000 1100
836500 1195
837000 1240
837500 1250
837865 1295
838000 1000
838500 1290
839000 1000
839500 1150
840000 1250
840456 1297
840500 1025
841000 1160
841500 1275
842000 1000
842500 1250
843000 1124
843051 1299
843500 1205
844000 1055
844500 1126
845000 1300
845500 950
845650 1301
846000 1200
846500 500
847000 1210
847500 1250
848000 1060
848253 1303
848500 500
849000 1132
849500 500
850000 1250
850500 1260
850860 1305
851000 1150
851500 1300
852000 1200
852500 1250
853000 1000
853471 1307
853500 1138
854000 1220
854500 500
855000 1250
855500 1180
856000 1070
856086 1309
856500 1142
857000 1000
857500 1250
858000 1300
858500 1010
858705 1311
859000 1000
859500 1146
860000 1250
860500 500
861000 1230
861328 1313
861500 500
862000 1000
862500 1250
863000 1000
863500 1100
863955 1315
864000 1280
864500 1300
865000 1250
865500 1154
866000 1000
866500 500
866586 1317
867000 1275
867500 1250
868000 1240
868500 1158
869000 1100
869221 1319
869500 1175
870000 1250
870500 500
871000 1300
871500 1245
871860 1321
872000 1090
872500 1250
873000 1164
873500 500
874000 1150
874500 1166
874503 1323
875000 1250
875500 1030
876000 1200
876500 500
877000 1000
877150 1325
877500 1300
878000 1000
878500 1255
879000 1172
879500 500
879801 1327
880000 1250
880500 1174
881000 1000
881500 1075
882000 1260
882456 1329
882500 1250
883000 1000
883500 1178
884000 1300
884500 1220
885000 1250
885115 1331
885500 1265
886000 1000
886500 1182
887000 1000
887500 1250
887778 1333
888000 1200
888500 500
889000 1270
889500 1186
890000 1250
890445 1335
890500 1300
891000 1320
891500 500
892000 1115
892500 1275
893000 1175
893116 1337
893500 500
894000 1200
894500 500
895000 1250
895500 1194
895791 1339
896000 1280
896500 1100
897000 1300
897500 1250
898000 1000
898470 1341
898500 1198
899000 1240
899500 1285
900000 1250
900500 500
901000 1325
901153 1343
901500 1202
902000 1100
902500 1250
903000 1290
903500 1300
903840 1345
904000 1130
904500 1340
905000 1250
905500 500
906000 1208
906500 1295
906531 1347
907000 1000
907500 1250
908000 1135
908500 1150
909000 1212
909226 1349
909500 1070
910000 1300
910500 1214
911000 1000
911500 500
911925 1351
912000 1216
912500 1250
913000 1100
913500 1305
914000 1000
914500 1180
914628 1353
915000 1250
915500 500
916000 1145
916500 1300
917000 1310
917335 1355
917500 1250
918000 1350
918500 1100
919000 1000
919500 1226
920000 1250
920046 1357
920500 1315
921000 1228
921500 970
922000 1000
922500 1250
922761 1359
923000 1300
923500 500
924000 1320
924500 1075
925000 1250
925480 1361
925500 1234
926000 1000
926500 1090
927000 1236
927500 1325
928000 1280
928203 1363
928500 1238
929000 1000
929500 1300
930000 1250
930500 500
930930 1365
931000 1330
931500 1350
932000 1165
932500 1250
933000 1244
933500 500
933661 1367
934000 1000
934500 1335
935000 1250
935500 500
936000 1300
936396 1369
936500 500
937000 1000
937500 1250
938000 1340
938500 500
939000 1252
939135 1371
939500 500
940000 1250
940500 1254
941000 1000
941500 1345
941878 1373
942000 1256
942500 1300
943000 1150
943500 1275
944000 1180
944500 500
944625 1375
945000 1350
945500 1220
946000 1375
946500 1262
947000 1000
947376 1377
947500 1250
948000 1264
948500 1355
949000 1300
949500 1266
950000 1250
950131 1379
950500 500
951000 1268
951500 1375
952000 1360
952500 1270
952890 1381
953000 1000
953500 500
954000 1325
954500 1150
955000 1250
955500 1365
955653 1383
956000 1195
956500 500
957000 1375
957500 1250
958000 1000
958420 1385
958500 1350
959000 1370
959500 1010
960000 1280
960500 1130
961000 1240
961191 1387
961500 1282
962000 1300
962500 1375
963000 1284
963500 1175
963966 1389
964000 1205
964500 1286
965000 1250
965500 500
966000 1380
966500 500
966745 1391
967000 1000
967500 1290
968000 1375
968500 1300
969000 1292
969500 1385
969528 1393
970000 1250
970500 1294
971000 1000
971500 1340
972000 1350
972315 1395
972500 1250
973000 1390
973500 1375
974000 1000
974500 500
975000 1300
975106 1397
975500 500
976000 1220
976500 1395
977000 1000
977500 1250
977901 1399
978000 1304
978500 1030
979000 1375
979500 1306
980000 1400
980500 1325
980700 1401
981000 1308
981500 1300
982000 1000
982500 1310
983000 1000
983500 1124
983503 1403
984000 1312
984500 1375
985000 1250
985500 1350
986000 1360
986310 1405
986500 500
987000 1400
987500 1250
988000 1300
988500 1318
989000 1150
989121 1407
989500 500
990000 1375
990500 1132
991000 1000
991500 1322
991936 1409
992000 1280
992500 1250
993000 1324
993500 500
994000 1400
994500 1326
994755 1411
995000 1250
995500 1375
996000 1328
996500 500
997000 1000
997500 1330
997578 1413
998000 1000
998500 500
999000 1350
999500 500
1000000 1250


==> nmax_perfect.csv <==
N nmax
3 3
10 5
21 7
36 9
55 11
78 13
105 15
136 17
171 19
210 21
253 23
300 25
351 27
406 29
465 31
528 33
595 35
666 37
741 39
820 41
903 43
990 45
1081 47
1176 49
1275 51
1378 53
1485 55
1596 57
1711 59
1830 61
1953 63
2080 65
2211 67
2346 69
2485 71
2628 73
2775 75
2926 77
3081 79
3240 81
3403 83
3570 85
3741 87
3916 89
4095 91
4278 93
4465 95
4656 97
4851 99
5050 101
5253 103
5460 105
5671 107
5886 109
6105 111
6328 113
6555 115
6786 117
7021 119
7260 121
7503 123
7750 125
8001 127
8256 129
8515 131
8778 133
9045 135
9316 137
9591 139
9870 141


==> nmax_primes_10k.csv <==
N nmax
17 1
37 1
59 1
79 1
103 1
131 1
157 1
181 1
211 1
239 1
269 1
293 1
331 1
359 1
389 1
421 1
449 1
479 1
509 1
557 1
587 1
613 1
643 1
673 1
709 1
743 1
773 1
821 1
853 1
881 1
919 1
953 1
991 1
1021 1
1051 1
1091 1
1117 1
1163 1
1201 1
1231 1
1279 1
1301 1
1327 1
1399 1
1433 1
1459 1
1489 1
1531 1
1567 1
1601 1
1621 1
1667 1
1709 1
1747 1
1787 1
1831 1
1873 1
1907 1
1951 1
1997 1
2027 1
2069 1
2099 1
2137 1
2179 1
2237 1
2269 1
2297 1
2341 1
2377 1
2399 1
2441 1
2477 1
2543 1
2591 1
2633 1
2671 1
2693 1
2719 1
2753 1
2797 1
2837 1
2879 1
2917 1
2963 1
3011 1
3049 1
3089 1
3163 1
3191 1
3229 1
3271 1
3319 1
3347 1
3389 1
3449 1
3469 1
3527 1
3547 1
3583 1
3623 1
3671 1
3701 1
3739 1
3793 1
3833 1
3877 1
3917 1
3943 1
4003 1
4027 1
4079 1
4127 1
4157 1
4217 1
4243 1
4273 1
4337 1
4373 1
4423 1
4463 1
4513 1
4549 1
4597 1
4643 1
4673 1
4723 1
4783 1
4801 1
4871 1
4919 1
4951 1
4987 1
5011 1
5059 1
5101 1
5153 1
5197 1
5237 1
5297 1
5347 1
5399 1
5431 1
5471 1
5503 1
5531 1
5581 1
5647 1
5669 1
5711 1
5749 1
5807 1
5843 1
5867 1
5903 1
5981 1
6037 1
6073 1
6113 1
6151 1
6203 1
6247 1
6277 1
6317 1
6353 1
6379 1
6449 1
6491 1
6553 1
6581 1
6653 1
6689 1
6719 1
6779 1
6823 1
6857 1
6899 1
6949 1
6977 1
7013 1
7057 1
7121 1
7177 1
7213 1
7247 1
7309 1
7351 1
7433 1
7481 1
7517 1
7547 1
7577 1
7607 1
7669 1
7699 1
7741 1
7793 1
7853 1
7883 1
7933 1
7993 1
8053 1
8089 1
8123 1
8179 1
8231 1
8269 1
8297 1
8363 1
8419 1
8447 1
8521 1
8563 1
8609 1
8647 1
8689 1
8719 1
8753 1
8807 1
8839 1
8887 1
8941 1
8999 1
9029 1
9067 1
9133 1
9173 1
9209 1
9257 1
9311 1
9343 1
9397 1
9431 1
9463 1
9497 1
9547 1
9619 1
9649 1
9697 1
9743 1
9787 1
9829 1
9859 1
9907 1
9949 1


==> nmax_primes_1m.csv <==
N nmax
239 1
557 1
881 1
1231 1
1601 1
1997 1
2377 1
2753 1
3191 1
3583 1
4003 1
4423 1
4871 1
5297 1
5711 1
6151 1
6581 1
7013 1
7517 1
7933 1
8419 1
8839 1
9311 1
9743 1
10193 1
10667 1
11161 1
11681 1
12119 1
12577 1
13033 1
13523 1
13999 1
14537 1
14957 1
15427 1
15889 1
16417 1
16927 1
17401 1
17909 1
18341 1
18913 1
19429 1
19919 1
20369 1
20903 1
21397 1
21859 1
22349 1
22859 1
23333 1
23833 1
24329 1
24907 1
25411 1
25931 1
26417 1
26903 1
27479 1
27961 1
28517 1
28961 1
29473 1
30089 1
30593 1
31123 1
31627 1
32183 1
32621 1
33149 1
33619 1
34171 1
34667 1
35201 1
35797 1
36299 1
36791 1
37321 1
37847 1
38393 1
38933 1
39443 1
39983 1
40559 1
41117 1
41611 1
42089 1
42571 1
43067 1
43691 1
44207 1
44771 1
45319 1
45869 1
46457 1
47017 1
47543 1
48079 1
48623 1
49157 1
49669 1
50159 1
50773 1
51343 1
51827 1
52369 1
52951 1
53479 1
54011 1
54559 1
55117 1
55691 1
56207 1
56731 1
57203 1
57773 1
58271 1
58901 1
59377 1
59929 1
60521 1
61057 1
61643 1
62201 1
62801 1
63389 1
63839 1
64489 1
65089 1
65599 1
66109 1
66739 1
67261 1
67783 1
68399 1
68947 1
69499 1
70157 1
70667 1
71237 1
71741 1
72253 1
72869 1
73433 1
74017 1
74531 1
75109 1
75641 1
76231 1
76819 1
77369 1
77863 1
78497 1
79103 1
79631 1
80191 1
80747 1
81239 1
81839 1
82351 1
82913 1
83497 1
84137 1
84691 1
85247 1
85837 1
86389 1
87013 1
87559 1
88117 1
88811 1
89363 1
89891 1
90397 1
90997 1
91571 1
92179 1
92681 1
93199 1
93811 1
94379 1
94933 1
95461 1
95989 1
96589 1
97177 1
97841 1
98429 1
98963 1
99559 1
100151 1
100733 1
101293 1
101839 1
102337 1
102967 1
103619 1
104183 1
104759 1
105361 1
105967 1
106501 1
107057 1
107741 1
108287 1
108887 1
109423 1
109961 1
110609 1
111211 1
111799 1
112331 1
113011 1
113513 1
114157 1
114757 1
115331 1
115873 1
116471 1
117071 1
117679 1
118219 1
118843 1
119489 1
120011 1
120641 1
121151 1
121661 1
122267 1
122861 1
123457 1
124001 1
124633 1
125207 1
125777 1
126349 1
127031 1
127637 1
128203 1
128747 1
129289 1
129901 1
130469 1
131101 1
131711 1
132313 1
132859 1
133417 1
134077 1
134681 1
135283 1
135799 1
136397 1
136943 1
137491 1
138139 1
138661 1
139343 1
139921 1
140521 1
141073 1
141653 1
142189 1
142841 1
143509 1
144161 1
144751 1
145399 1
145949 1
146521 1
147139 1
147703 1
148367 1
148933 1
149441 1
150053 1
150607 1
151237 1
151729 1
152363 1
152899 1
153511 1
154153 1
154747 1
155371 1
155861 1
156619 1
157207 1
157769 1
158393 1
159059 1
159631 1
160201 1
160789 1
161411 1
161999 1
162677 1
163223 1
163853 1
164419 1
165089 1
165707 1
166363 1
166973 1
167491 1
168197 1
168887 1
169489 1
170057 1
170627 1
171203 1
171811 1
172411 1
172987 1
173659 1
174197 1
174821 1
175523 1
176089 1
176597 1
177217 1
177913 1
178501 1
179041 1
179591 1
180137 1
180773 1
181513 1
182099 1
182641 1
183299 1
183877 1
184487 1
185071 1
185677 1
186161 1
186763 1
187373 1
187987 1
188681 1
189257 1
189817 1
190507 1
191071 1
191689 1
192271 1
192859 1
193451 1
194027 1
194729 1
195319 1
195931 1
196579 1
197207 1
197767 1
198377 1
198953 1
199621 1
200201 1
200891 1
201517 1
202049 1
202729 1
203341 1
203977 1
204599 1
205223 1
205847 1
206399 1
207041 1
207589 1
208213 1
208759 1
209371 1
209953 1
210481 1
211129 1
211711 1
212411 1
213079 1
213649 1
214259 1
214831 1
215507 1
216179 1
216851 1
217421 1
218107 1
218717 1
219311 1
219847 1
220469 1
221077 1
221707 1
222311 1
222947 1
223481 1
224171 1
224759 1
225353 1
225977 1
226631 1
227257 1
227849 1
228509 1
229037 1
229627 1
230149 1
230771 1
231419 1
232013 1
232699 1
233353 1
234089 1
234659 1
235231 1
235927 1
236641 1
237233 1
237971 1
238481 1
239147 1
239753 1
240349 1
241013 1
241589 1
242147 1
242773 1
243461 1
244091 1
244619 1
245261 1
245863 1
246511 1
247069 1
247717 1
248291 1
248851 1
249463 1
250051 1
250837 1
251393 1
251971 1
252617 1
253367 1
253901 1
254593 1
255133 1
255733 1
256349 1
257077 1
257707 1
258329 1
258887 1
259577 1
260201 1
260861 1
261523 1
262151 1
262747 1
263423 1
264013 1
264697 1
265261 1
265873 1
266489 1
267139 1
267629 1
268199 1
268883 1
269429 1
270131 1
270679 1
271289 1
271967 1
272537 1
273157 1
273929 1
274583 1
275161 1
275767 1
276347 1
276953 1
277639 1
278279 1
278881 1
279583 1
280229 1
280843 1
281423 1
281971 1
282661 1
283211 1
283961 1
284551 1
285113 1
285731 1
286483 1
287141 1
287849 1
288529 1
289111 1
289727 1
290351 1
290923 1
291539 1
292231 1
292837 1
293599 1
294227 1
294829 1
295459 1
296137 1
296749 1
297439 1
298063 1
298723 1
299401 1
300073 1
300673 1
301243 1
301877 1
302587 1
303151 1
303713 1
304373 1
304907 1
305489 1
306167 1
306781 1
307361 1
308101 1
308761 1
309359 1
310021 1
310693 1
311323 1
312031 1
312601 1
313241 1
313849 1
314401 1
315067 1
315697 1
316339 1
316919 1
317563 1
318179 1
318743 1
319343 1
319927 1
320513 1
321193 1
321799 1
322417 1
323053 1
323717 1
324419 1
324977 1
325543 1
326143 1
326867 1
327469 1
328037 1
328687 1
329321 1
329977 1
330611 1
331231 1
331843 1
332471 1
333161 1
333757 1
334427 1
335051 1
335689 1
336361 1
336929 1
337583 1
338207 1
338777 1
339589 1
340211 1
340877 1
341477 1
342101 1
342733 1
343381 1
344021 1
344671 1
345311 1
345923 1
346529 1
347167 1
347821 1
348433 1
349093 1
349729 1
350411 1
351011 1
351599 1
352249 1
352837 1
353501 1
354097 1
354701 1
355331 1
355937 1
356701 1
357377 1
357989 1
358637 1
359207 1
359869 1
360653 1
361363 1
361973 1
362581 1
363277 1
363871 1
364499 1
365137 1
365747 1
366343 1
366983 1
367613 1
368231 1
368939 1
369739 1
370427 1
371141 1
371831 1
372413 1
373019 1
373693 1
374347 1
374987 1
375511 1
376147 1
376807 1
377477 1
378151 1
378809 1
379433 1
380047 1
380729 1
381383 1
382037 1
382747 1
383393 1
383983 1
384589 1
385249 1
385877 1
386437 1
387169 1
387913 1
388567 1
389189 1
389849 1
390413 1
391031 1
391693 1
392263 1
392857 1
393451 1
394019 1
394727 1
395303 1
396043 1
396667 1
397373 1
398039 1
398609 1
399263 1
399899 1
400597 1
401309 1
402023 1
402613 1
403309 1
403993 1
404597 1
405373 1
405967 1
406649 1
407369 1
407977 1
408631 1
409271 1
409889 1
410491 1
411143 1
411743 1
412339 1
413093 1
413849 1
414457 1
415013 1
415661 1
416333 1
417023 1
417649 1
418273 1
418867 1
419491 1
420193 1
420803 1
421469 1
422129 1
422857 1
423413 1
424019 1
424679 1
425297 1
425987 1
426739 1
427369 1
427997 1
428663 1
429389 1
429907 1
430603 1
431173 1
431831 1
432373 1
433003 1
433627 1
434261 1
434867 1
435439 1
436061 1
436729 1
437413 1
438203 1
438847 1
439559 1
440177 1
440753 1
441421 1
442097 1
442733 1
443243 1
443869 1
444463 1
445033 1
445799 1
446477 1
447233 1
447907 1
448697 1
449299 1
449959 1
450487 1
451057 1
451747 1
452443 1
453209 1
453913 1
454577 1
455261 1
455831 1
456539 1
457151 1
457789 1
458567 1
459167 1
459847 1
460619 1
461239 1
461971 1
462643 1
463339 1
463963 1
464561 1
465107 1
465809 1
466537 1
467239 1
467827 1
468451 1
469009 1
469723 1
470333 1
470903 1
471571 1
472159 1
472847 1
473513 1
474143 1
474787 1
475417 1
475957 1
476611 1
477341 1
478063 1
478651 1
479263 1
479951 1
480533 1
481177 1
481849 1
482513 1
483179 1
483787 1
484457 1
485311 1
486071 1
486671 1
487349 1
487943 1
488539 1
489179 1
489833 1
490481 1
491137 1
491737 1
492487 1
493139 1
493793 1
494407 1
495041 1
495613 1
496259 1
496963 1
497587 1
498271 1
498937 1
499559 1
500177 1
500831 1
501401 1
502121 1
502861 1
503609 1
504221 1
504929 1
505469 1
506171 1
506791 1
507491 1
508159 1
508847 1
509549 1
510101 1
510803 1
511447 1
512101 1
512821 1
513419 1
514081 1
514741 1
515539 1
516179 1
516713 1
517337 1
517931 1
518587 1
519247 1
519907 1
520567 1
521201 1
521809 1
522439 1
523097 1
523793 1
524453 1
525157 1
525739 1
526387 1
526957 1
527627 1
528373 1
529037 1
529691 1
530329 1
530969 1
531689 1
532373 1
532999 1
533713 1
534311 1
535037 1
535757 1
536399 1
536947 1
537679 1
538333 1
539003 1
539677 1
540383 1
541097 1
541721 1
542299 1
543019 1
543661 1
544277 1
545033 1
545759 1
546373 1
547139 1
547763 1
548461 1
549089 1
549707 1
550427 1
551003 1
551693 1
552341 1
553057 1
553667 1
554317 1
554959 1
555739 1
556477 1
556987 1
557731 1
558431 1
559099 1
559709 1
560281 1
560893 1
561733 1
562421 1
562997 1
563747 1
564373 1
565109 1
565637 1
566429 1
567067 1
567829 1
568441 1
569137 1
569797 1
570407 1
570961 1
571709 1
572323 1
572881 1
573569 1
574279 1
574967 1
575647 1
576227 1
576883 1
577537 1
578267 1
578843 1
579563 1
580219 1
580889 1
581491 1
582161 1
582851 1
583481 1
584167 1
584873 1
585517 1
586111 1
586787 1
587341 1
587927 1
588529 1
589243 1
590021 1
590713 1
591431 1
592157 1
592759 1
593387 1
594107 1
594709 1
595271 1
596009 1
596669 1
597361 1
597967 1
598711 1
599387 1
600071 1
600701 1
601319 1
602057 1
602647 1
603349 1
603931 1
604661 1
605309 1
605987 1
606673 1
607261 1
607991 1
608653 1
609269 1
609887 1
610651 1
611263 1
611969 1
612613 1
613247 1
613883 1
614633 1
615337 1
615919 1
616513 1
617129 1
617723 1
618421 1
619159 1
619841 1
620519 1
621143 1
621883 1
622549 1
623299 1
623933 1
624539 1
625213 1
625943 1
626693 1
627353 1
628063 1
628799 1
629567 1
630167 1
630901 1
631559 1
632153 1
632813 1
633487 1
634199 1
634793 1
635431 1
636071 1
636763 1
637447 1
638147 1
638999 1
639679 1
640279 1
641051 1
641789 1
642427 1
643121 1
643883 1
644491 1
645041 1
645727 1
646403 1
647081 1
647719 1
648293 1
649069 1
649657 1
650359 1
651127 1
651811 1
652451 1
653033 1
653777 1
654397 1
655021 1
655651 1
656429 1
657113 1
657827 1
658487 1
659171 1
659843 1
660449 1
661061 1
661823 1
662483 1
663161 1
663827 1
664459 1
665053 1
665713 1
666433 1
667123 1
667769 1
668579 1
669271 1
669913 1
670543 1
671233 1
671921 1
672557 1
673201 1
673801 1
674603 1
675187 1
675877 1
676589 1
677231 1
678061 1
678649 1
679297 1
679897 1
680453 1
681151 1
681823 1
682463 1
683317 1
683887 1
684581 1
685247 1
685963 1
686611 1
687233 1
687829 1
688543 1
689219 1
689873 1
690583 1
691349 1
691979 1
692581 1
693337 1
693961 1
694571 1
695281 1
695881 1
696623 1
697261 1
697913 1
698591 1
699373 1
700103 1
700789 1
701473 1
702179 1
702733 1
703441 1
704111 1
704719 1
705269 1
706039 1
706703 1
707359 1
707983 1
708583 1
709349 1
709957 1
710609 1
711223 1
711913 1
712601 1
713261 1
713941 1
714787 1
715397 1
715973 1
716713 1
717443 1
718241 1
718937 1
719671 1
720283 1
720947 1
721499 1
722237 1
722921 1
723473 1
724121 1
724777 1
725449 1
726163 1
726841 1
727487 1
728261 1
728881 1
729557 1
730237 1
730909 1
731611 1
732217 1
732959 1
733639 1
734291 1
734957 1
735529 1
736247 1
736993 1
737629 1
738319 1
739021 1
739579 1
740303 1
741031 1
741691 1
742381 1
743123 1
743849 1
744649 1
745369 1
746107 1
746791 1
747497 1
748207 1
748823 1
749443 1
750161 1
750929 1
751529 1
752149 1
752821 1
753587 1
754157 1
754829 1
755437 1
756199 1
756961 1
757699 1
758363 1
759001 1
759641 1
760289 1
760951 1
761533 1
762253 1
762973 1
763619 1
764251 1
764989 1
765539 1
766223 1
766861 1
767549 1
768221 1
768869 1
769577 1
770207 1
770881 1
771527 1
772231 1
772949 1
773611 1
774229 1
774959 1
775729 1
776453 1
777151 1
777781 1
778439 1
779063 1
779767 1
780523 1
781163 1
781799 1
782387 1
783151 1
783779 1
784463 1
785167 1
785779 1
786551 1
787243 1
787903 1
788521 1
789149 1
789959 1
790589 1
791233 1
791951 1
792563 1
793279 1
793931 1
794531 1
795239 1
795917 1
796571 1
797161 1
797897 1
798527 1
799343 1
800011 1
800593 1
801217 1
801989 1
802721 1
803447 1
804119 1
804803 1
805333 1
806023 1
806789 1
807487 1
808261 1
808961 1
809581 1
810259 1
810893 1
811607 1
812257 1
812969 1
813623 1
814327 1
814991 1
815681 1
816401 1
817073 1
817777 1
818399 1
819251 1
819787 1
820441 1
821101 1
821851 1
822433 1
823051 1
823723 1
824419 1
825049 1
825661 1
826349 1
826963 1
827741 1
828409 1
829121 1
829847 1
830513 1
831217 1
831811 1
832483 1
833047 1
833801 1
834593 1
835319 1
835973 1
836677 1
837377 1
838133 1
838777 1
839491 1
840181 1
840911 1
841549 1
842267 1
842879 1
843553 1
844247 1
844891 1
845657 1
846389 1
847051 1
847687 1
848443 1
849049 1
849767 1
850393 1
851177 1
851803 1
852563 1
853211 1
853969 1
854621 1
855377 1
856061 1
856703 1
857333 1
857981 1
858757 1
859447 1
860089 1
860791 1
861493 1
862123 1
862649 1
863509 1
864131 1
864793 1
865457 1
866053 1
866843 1
867457 1
868121 1
868787 1
869399 1
870083 1
870739 1
871531 1
872203 1
872863 1
873641 1
874387 1
875089 1
875659 1
876257 1
876947 1
877739 1
878411 1
879031 1
879691 1
880343 1
880981 1
881641 1
882391 1
883111 1
883739 1
884441 1
885223 1
885893 1
886511 1
887191 1
887867 1
888533 1
889237 1
889951 1
890761 1
891421 1
891991 1
892667 1
893359 1
894119 1
894713 1
895393 1
896069 1
896803 1
897499 1
898181 1
898819 1
899681 1
900349 1
901063 1
901717 1
902471 1
903179 1
903949 1
904643 1
905207 1
905951 1
906589 1
907217 1
907813 1
908521 1
909071 1
909697 1
910369 1
911159 1
911783 1
912467 1
913217 1
914189 1
914801 1
915527 1
916177 1
916907 1
917573 1
918161 1
918839 1
919531 1
920267 1
920951 1
921637 1
922291 1
923023 1
923603 1
924283 1
924881 1
925513 1
926179 1
926867 1
927649 1
928399 1
929059 1
929671 1
930379 1
931153 1
931883 1
932537 1
933221 1
933949 1
934567 1
935197 1
935899 1
936667 1
937429 1
938051 1
938803 1
939451 1
940223 1
940879 1
941503 1
942113 1
942857 1
943477 1
944191 1
944873 1
945673 1
946369 1
947083 1
947803 1
948469 1
949261 1
949961 1
950611 1
951221 1
951967 1
952667 1
953333 1
954097 1
954763 1
955439 1
956119 1
956993 1
957703 1
958369 1
959093 1
959779 1
960499 1
961139 1
961747 1
962459 1
963121 1
963763 1
964433 1
965131 1
965791 1
966491 1
967321 1
967999 1
968593 1
969359 1
970031 1
970777 1
971291 1
971977 1
972599 1
973331 1
974143 1
974749 1
975379 1
976093 1
976817 1
977611 1
978283 1
978997 1
979717 1
980549 1
981209 1
981913 1
982621 1
983327 1
984037 1
984707 1
985463 1
986131 1
986759 1
987463 1
988231 1
988937 1
989743 1
990331 1
991037 1
991717 1
992371 1
993137 1
993893 1
994559 1
995243 1
995941 1
996629 1
997247 1
997891 1
998623 1
999269 1


==> nmax_sampled.csv <==
N nmax
3 3
10 5
12 4
21 7
24 6
36 9
48 8
55 11
60 10
72 12
78 13
84 12
96 12
105 15
108 12
120 15
132 12
136 17
144 16
156 13
168 14
171 19
180 18
192 16
204 17
210 21
216 18
228 19
240 20
252 21
253 23
264 22
276 23
288 24
300 25
312 24
324 18
336 24
348 12
351 27
360 24
372 12
384 24
396 22
406 29
408 24
420 28
432 27
444 12
456 24
465 31
468 26
480 30
492 12
504 28
516 12
528 33
540 30
552 24
564 12
576 32
588 28
595 35
600 30
612 34
624 26
636 12
648 36
660 33
666 37
672 32
684 36
696 29
708 12
720 36
732 12
741 39
744 31
756 36
768 32
780 39
792 36
804 12
816 34
820 41
828 36
840 40
852 12
864 36
876 12
888 37
900 36
903 43
912 38
924 42
936 39
948 12
960 40
972 36
984 41
990 45
996 12
1008 42
1020 34
1032 43
1044 36
1056 44
1068 12
1080 45
1081 47
1092 42
1104 46
1116 36
1128 47
1140 38
1152 48
1164 12
1176 49
1188 44
1200 48
1212 12
1224 36
1236 12
1248 48
1260 45
1272 24
1275 51
1284 12
1296 48
1308 12
1320 44
1332 37
1344 48
1356 12
1368 38
1378 53
1380 46
1392 48
1404 52
1416 24
1428 51
1440 48
1452 44
1464 24
1476 41
1485 55
1488 48
1500 50
1512 54
1524 12
1536 48
1548 43
1560 52
1572 12
1584 48
1596 57
1608 24
1620 54
1632 51
1644 12
1656 46
1668 12
1680 56
1692 47
1704 24
1711 59
1716 52
1728 54
1740 58
1752 24
1764 49
1776 48
1788 12
1800 60
1812 12
1824 57
1830 61
1836 54
1848 56
1860 60
1872 52
1884 12
1896 24
1908 53
1920 60
1932 46
1944 54
1953 63
1956 12
1968 48
1980 60
1992 24
2004 12
2016 63
2028 52
2040 60
2052 57
2064 48
2076 12
2080 65
2088 58
2100 60
2112 64
2124 59
2136 24
2148 12
2160 60
2172 12
2184 56
2196 61
2208 48
2211 67
2220 60
2232 62
2244 66
2256 48
2268 63
2280 60
2292 12
2304 64
2316 12
2328 24
2340 65
2346 69
2352 56
2364 12
2376 66
2388 12
2400 60
2412 67
2424 24
2436 58
2448 68
2460 60
2472 24
2484 69
2485 71
2496 64
2508 66
2520 70
2532 12
2544 53
2556 71
2568 24
2580 60
2592 72
2604 62
2616 24
2628 73
2640 66
2652 68
2664 72
2676 12
2688 64
2700 60
2712 24
2724 12
2736 72
2748 12
2760 69
2772 66
2775 75
2784 58
2796 12
2808 72
2820 60
2832 59
2844 36
2856 68
2868 12
2880 72
2892 12
2904 66
2916 54
2926 77
2928 61
2940 70
2952 72
2964 76
2976 62
2988 36
3000 75
3012 12
3024 72
3036 69
3048 24
3060 68
3072 64
3081 79
3084 12
3096 72
3108 74
3120 78
3132 58
3144 24
3156 12
3168 72
3180 60
3192 76
3204 36
3216 67
3228 12
3240 81
3252 12
3264 68
3276 78
3288 24
3300 75
3312 72
3324 12
3336 24
3348 62
3360 80
3372 12
3384 72
3396 12
3403 83
3408 71
3420 76
3432 78
3444 82
3456 72
3468 68
3480 60
3492 36
3504 73
3516 12
3528 84
3540 60
3552 74
3564 81
3570 85
3576 24
3588 78
3600 80
3612 84
3624 24
3636 36
3648 76
3660 61
3672 72
3684 12
3696 84
3708 36
3720 62
3732 12
3741 87
3744 78
3756 12
3768 24
3780 84
3792 79
3804 12
3816 72
3828 87
3840 80
3852 36
3864 84
3876 76
3888 81
3900 78
3912 24
3916 89
3924 36
3936 82
3948 84
3960 88
3972 12
3984 83
3996 74
4008 24
4020 67
4032 84
4044 12
4056 78
4068 36
4080 85
4092 66
4095 91
4104 76
4116 84
4128 86
4140 90
4152 24
4164 12
4176 87
4188 12
4200 84
4212 81
4224 88
4236 12
4248 72
4260 71
4272 89
4278 93
4284 84
4296 24
4308 12
4320 90
4332 76
4344 24
4356 66
4368 91
4380 73
4392 72
4404 12
4416 92
4428 82
4440 74
4452 84
4464 93
4465 95
4476 12
4488 88
4500 90
4512 94
4524 87
4536 84
4548 12
4560 95
4572 36
4584 24
4596 12
4608 96
4620 84
4632 24
4644 86
4656 97
4668 12
4680 90
4692 92
4704 96
4716 36
4728 24
4740 79
4752 88
4764 12
4776 24
4788 84
4800 96
4812 12
4824 72
4836 93
4848 48
4851 99
4860 90
4872 87
4884 74
4896 96
4908 12
4920 82
4932 36
4944 48
4956 84
4968 92
4980 83
4992 96
5004 36
5016 88
5028 12
5040 90
5050 101
5052 12
5064 24
5076 94
5088 96
5100 100
5112 72
5124 84
5136 48
5148 99
5160 86
5172 12
5184 96
5196 12
5208 93
5220 90
5232 48
5244 92
5253 103
5256 73
5268 12
5280 96
5292 98
5304 102
5316 12
5328 74
5340 89
5352 24
5364 36
5376 96
5388 12
5400 100
5412 82
5424 48
5436 36
5448 24
5460 105
5472 96
5484 12
5496 24
5508 102
5520 92
5532 12
5544 99
5556 12
5568 96
5580 93
5592 24
5604 12
5616 104
5628 84
5640 94
5652 36
5664 96
5671 107
5676 86
5688 79
5700 100
5712 102
5724 106
5736 24
5748 12
5760 96
5772 78
5784 24
5796 92
5808 88
5820 97
5832 108
5844 12
5856 96
5868 36
5880 105
5886 109
5892 12
5904 82
5916 102
5928 104
5940 108
5952 96
5964 84
5976 83
5988 12
6000 100
6012 36
6024 24
6036 12
6048 108
6060 101
6072 92
6084 78
6096 48
6105 111
6108 12
6120 102
6132 84
6144 96
6156 108
6168 24
6180 103
6192 86
6204 94
6216 111
6228 36
6240 104
6252 12
6264 108
6276 12
6288 48
6300 105
6312 24
6324 102
6328 113
6336 99
6348 92
6360 106
6372 108
6384 112
6396 82
6408 89
6420 107
6432 96
6444 36
6456 24
6468 98
6480 108
6492 12
6504 24
6516 36
6528 102
6540 109
6552 104
6555 115
6564 12
6576 48
6588 108
6600 110
6612 114
6624 96
6636 84
6648 24
6660 111
6672 48
6684 12
6696 108
6708 86
6720 112
6732 102
6744 24
6756 12
6768 94
6780 113
6786 117
6792 24
6804 108
6816 96
6828 12
6840 114
6852 12
6864 104
6876 36
6888 84
6900 115
6912 108
6924 12
6936 102
6948 36
6960 116
6972 84
6984 97
6996 106
7008 96
7020 117
7021 119
7032 24
7044 12
7056 112
7068 114
7080 118
7092 36
7104 111
7116 12
7128 108
7140 119
7152 48
7164 36
7176 104
7188 12
7200 120
7212 12
7224 86
7236 108
7248 48
7260 121
7272 101
7284 12
7296 114
7308 116
7320 120
7332 94
7344 108
7356 12
7368 24
7380 90
7392 112
7404 12
7416 103
7428 12
7440 120
7452 108
7464 24
7476 89
7488 117
7500 100
7503 123
7512 24
7524 114
7536 48
7548 111
7560 120
7572 12
7584 96
7596 36
7608 24
7620 60
7632 106
7644 98
7656 116
7668 108
7680 120
7692 12
7704 107
7716 12
7728 112
7740 90
7750 125
7752 114
7764 12
7776 108
7788 118
7800 120
7812 124
7824 48
7836 12
7848 109
7860 60
7872 123
7884 108
7896 94
7908 12
7920 120
7932 12
7944 24
7956 117
7968 96
7980 114
7992 111
8001 127
8004 116
8016 48
8028 36
8040 120
8052 122
8064 126
8076 12
8088 24
8100 108
8112 104
8124 12
8136 113
8148 97
8160 120
8172 36
8184 124
8196 12
8208 114
8220 60
8232 98
8244 36
8256 129
8268 106
8280 120
8292 12
8304 48
8316 126
8328 24
8340 60
8352 116
8364 123
8376 24
8388 36
8400 120
8412 12
8424 117
8436 114
8448 128
8460 94
8472 24
8484 101
8496 118
8508 12
8515 131
8520 120
8532 108
8544 96
8556 124
8568 126
8580 130
8592 48
8604 36
8616 24
8628 12
8640 120
8652 103
8664 114
8676 36
8688 48
8700 116
8712 132
8724 12
8736 112
8748 108
8760 120
8772 129
8778 133
8784 122
8796 12
8808 24
8820 126
8832 128
8844 132
8856 123
8868 12
8880 120
8892 117
8904 106
8916 12
8928 124
8940 60
8952 24
8964 108
8976 132
8988 107
9000 125
9012 12
9024 96
9036 36
9045 135
9048 116
9060 60
9072 126
9084 12
9096 24
9108 132
9120 120
9132 12
9144 127
9156 109
9168 48
9180 135
9192 24
9204 118
9216 128
9228 12
9240 132
9252 36
9264 48
9276 12
9288 129
9300 124
9312 97
9316 137
9324 126
9336 24
9348 123
9360 130
9372 132
9384 136
9396 116
9408 112
9420 60
9432 131
9444 12
9456 48
9468 36
9480 120
9492 113
9504 132
9516 122
9528 24
9540 106
9552 48
9564 12
9576 133
9588 102
9591 139
9600 128
9612 108
9624 24
9636 132
9648 134
9660 138
9672 124
9684 36
9696 101
9708 12
9720 135
9732 12
9744 116
9756 36
9768 132
9780 60
9792 136
9804 129
9816 24
9828 126
9840 123
9852 12
9864 137
9870 141
9876 12
9888 103
9900 132
9912 118
9924 12
9936 138
9948 12
9960 120
9972 36
9984 128
9996 119

